BAT-WAM: Bridging Action and Touch in World-Action Models for Dexterous Hands

Dexterous manipulation with world action models (WAMs) relies on hand configuration and contact information, yet joint-state and whole-hand tactile observations may be partially or entirely missing. RGB images provide scene context and hand-object geometry but are insufficient to reliably recover these missing modalities. We further observe a correlation between hand state and tactile information. Motivated by this observation, we introduce BAT-WAM, a framework that bridges visual, joint-state, and tactile representations for WAMs. BAT-WAM learns separate codebooks and decoders for the tactile and action streams. An RGB-conditioned continuous latent bridge connects the two streams for bidirectional learning, while visual information serves as continuous context. Under the HTBench evaluation protocol, BAT-WAM reduces the root mean squared error (RMSE) of tactile reconstruction by 34.39% under fully masked conditions and 38.84% under partially masked conditions, relative to an image-conditioned HandTouch checkpoint. For future tactile prediction conditioned on target-time RGB and historical actions, it reduces mean RMSE by 25.59% relative to OpenWAM with HandTouch. Real-robot experiments further show that BAT-WAM consistently outperforms related WAM baselines in dexterous manipulation. Generalization experiments on unseen objects and scenes also demonstrate substantial improvements over baseline models. These findings support joint modeling of visual context, hand state, and touch as a representation approach for multimodal WAMs.

==> FORMAT_NOTES.txt <==
CVPR 2027 附录排版修正说明（2026-11-24）

入口：main.tex。保留匿名 review 模式，cvpr.sty 未修改。

此次改动：
1. 移除附录入口的 onecolumn 和手工标题，使用官方 maketitlesupplementary。
2. 附录页码从 1 开始；保留原 A/B 章节及 S1/S2 图表编号。
3. 宽表和模态对比图跨双栏；上下文曲线和码本表按单栏宽度排版。
4. 调整浮动位置与图表尺寸，附录由 3 页排为 2 页，避免孤立图页。
5. 正文、图注、表格数值、图像文件、参考文献及作者信息不变。

验证：
使用 Tectonic 0.16.9 编译成功。合并 PDF 共 11 页，其中前 9 页为原正文及参考文献，最后 2 页为附录。
前 9 页的提取文字与原版逐页一致，72 dpi 逐像素渲染对比也全部一致。
未修改页边距、栏距或官方样式文件，未产生 Overfull 排版警告。

按作者要求保留的原有缺项：
附录中的 fig:real_world_setup、fig:dexterous_hands、fig:task_objects 没有对应标签定义。
原引用完全保留，编译仍会出现相应 undefined reference 警告，PDF 中显示 ??。
原 sections/llm_usage.tex 的内容也未作任何改动。

编译方法：
Overleaf 上传源码 ZIP 后选择 main.tex 为主文件；通常使用 pdfLaTeX。
本地已验证：tectonic main.tex
本地 TeX Live/MacTeX 也可使用：latexmk -pdf main.tex（本次未在本机运行）。

输出：
BAT_WAM_CVPR2027_full_fixed.pdf：含正文、参考文献及附录的合并预览。
BAT_WAM_CVPR2027_appendix_fixed.pdf：单独导出的 2 页附录。
源码 ZIP 仅包含 LaTeX 源码及原图，不含编译缓存或本说明之外的新论文内容。

官方模板：https://github.com/cvpr-org/author-kit/releases/tag/CVPR2027-v1
官方补充材料示例：https://github.com/cvpr-org/author-kit/blob/CVPR2027-v1/sec/X_suppl.tex
CVPR 2027 作者指南明确允许补充材料单栏；此次双栏调整是按作者要求统一外观，并不表示单栏本身违规。

